OntoAligner-Ensemble: Voting-Based Fusion across Heterogeneous Ontology Alignment Techniques

Ontology alignment (OA) has evolved through several methodological paradigms, ranging from lexical and structural aligners to knowledge graph embedding (KGE) models and, more recently, Large Language Model (LLM)-based approaches. Although modern OA frameworks provide unified ecosystems for deploying these heterogeneous aligners, mechanisms for systematically reconciling their complementary and sometimes conflicting predictions remain relatively underexplored. We present OntoAligner-Ensemble, a modular and aligner-agnostic framework that combines candidate correspondences through a configurable two-stage process comprising voting-based fusion strategies followed by post-fusion selection policies. The framework supports any aligner implemented within OntoAligner that produces candidate correspondences, enabling diverse alignment paradigms to be integrated through a unified decision process. To demonstrate its effectiveness, we instantiate the framework using representative lightweight string-aligner, KGE-based, and Retrieval-Augmented Generation aligners powered by both open-weight and API-based LLMs. We evaluate individual aligners and ensemble configurations across eight benchmark tasks from five OAEI tracks spanning biomedical to beyond-equivalence. The results show that ensemble fusion consistently improves the balance between precision and recall and frequently outperforms standalone aligners across diverse domains. Furthermore, our analysis reveals that ensemble composition directly affects the precision-recall trade-off: heterogeneous cross-paradigm ensembles generally improve precision, whereas homogeneous LLM ensembles more often achieve higher overall F1-scores. These findings demonstrate that systematic ensemble learning offers a robust and reproducible strategy for OA while providing practical guidance for selecting ensemble compositions under different alignment scenarios.

==> Copyright-logo.txt <==
CEUR-WS Restricted Use Logo License
Copyright (c) 2020 CEUR-WS.org Team

1. The CEUR-WS logo is reserved for use at CEUR-WS.org. Please do not use the CEUR-WS logo on your website.
2. The CEUR-WS logo can be used in the official template for publishing articles on CEUR-WS.
3. We reserve the right to revoke a license for the CEUR-WS logo.


==> Copyright.lppl.txt <==
The LaTeX Project Public License
=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-=-

LPPL Version 1.3c  2008-05-04

Copyright 1999 2002-2008 LaTeX3 Project
    Everyone is allowed to distribute verbatim copies of this
    license document, but modification of it is not allowed.


PREAMBLE
========

The LaTeX Project Public License (LPPL) is the primary license under
which the LaTeX kernel and the base LaTeX packages are distributed.

You may use this license for any work of which you hold the copyright
and which you wish to distribute.  This license may be particularly
suitable if your work is TeX-related (such as a LaTeX package), but 
it is written in such a way that you can use it even if your work is 
unrelated to TeX.

The section `WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE',
below, gives instructions, examples, and recommendations for authors
who are considering distributing their works under this license.

This license gives conditions under which a work may be distributed
and modified, as well as conditions under which modified versions of
that work may be distributed.

We, the LaTeX3 Project, believe that the conditions below give you
the freedom to make and distribute modified versions of your work
that conform with whatever technical specifications you wish while
maintaining the availability, integrity, and reliability of
that work.  If you do not see how to achieve your goal while
meeting these conditions, then read the document `cfgguide.tex'
and `modguide.tex' in the base LaTeX distribution for suggestions.


DEFINITIONS
===========

In this license document the following terms are used:

   `Work'
    Any work being distributed under this License.
    
   `Derived Work'
    Any work that under any applicable law is derived from the Work.

   `Modification' 
    Any procedure that produces a Derived Work under any applicable
    law -- for example, the production of a file containing an
    original file associated with the Work or a significant portion of
    such a file, either verbatim or with modifications and/or
    translated into another language.

   `Modify'
    To apply any procedure that produces a Derived Work under any
    applicable law.
    
   `Distribution'
    Making copies of the Work available from one person to another, in
    whole or in part.  Distribution includes (but is not limited to)
    making any electronic components of the Work accessible by
    file transfer protocols such as FTP or HTTP or by shared file
    systems such as Sun's Network File System (NFS).

   `Compiled Work'
    A version of the Work that has been processed into a form where it
    is directly usable on a computer system.  This processing may
    include using installation facilities provided by the Work,
    transformations of the Work, copying of components of the Work, or
    other activities.  Note that modification of any installation
    facilities provided by the Work constitutes modification of the Work.

   `Current Maintainer'
    A person or persons nominated as such within the Work.  If there is
    no such explicit nomination then it is the `Copyright Holder' under
    any applicable law.

   `Base Interpreter' 
    A program or process that is normally needed for running or
    interpreting a part or the whole of the Work.    

    A Base Interpreter may depend on external components but these
    are not considered part of the Base Interpreter provided that each
    external component clearly identifies itself whenever it is used
    interactively.  Unless explicitly specified when applying the
    license to the Work, the only applicable Base Interpreter is a
    `LaTeX-Format' or in the case of files belonging to the 
    `LaTeX-format' a program implementing the `TeX language'.



CONDITIONS ON DISTRIBUTION AND MODIFICATION
===========================================

1.  Activities other than distribution and/or modification of the Work
are not covered by this license; they are outside its scope.  In
particular, the act of running the Work is not restricted and no
requirements are made concerning any offers of support for the Work.

2.  You may distribute a complete, unmodified copy of the Work as you
received it.  Distribution of only part of the Work is considered
modification of the Work, and no right to distribute such a Derived
Work may be assumed under the terms of this clause.

3.  You may distribute a Compiled Work that has been generated from a
complete, unmodified copy of the Work as distributed under Clause 2
above, as long as that Compiled Work is distributed in such a way that
the recipients may install the Compiled Work on their system exactly
as it would have been installed if they generated a Compiled Work
directly from the Work.

4.  If you are the Current Maintainer of the Work, you may, without
restriction, modify the Work, thus creating a Derived Work.  You may
also distribute the Derived Work without restriction, including
Compiled Works generated from the Derived Work.  Derived Works
distributed in this manner by the Current Maintainer are considered to
be updated versions of the Work.

5.  If you are not the Current Maintainer of the Work, you may modify
your copy of the Work, thus creating a Derived Work based on the Work,
and compile this Derived Work, thus creating a Compiled Work based on
the Derived Work.

6.  If you are not the Current Maintainer of the Work, you may
distribute a Derived Work provided the following conditions are met
for every component of the Work unless that component clearly states
in the copyright notice that it is exempt from that condition.  Only
the Current Maintainer is allowed to add such statements of exemption 
to a component of the Work. 

  a. If a component of this Derived Work can be a direct replacement
     for a component of the Work when that component is used with the
     Base Interpreter, then, wherever this component of the Work
     identifies itself to the user when used interactively with that
     Base Interpreter, the replacement component of this Derived Work
     clearly and unambiguously identifies itself as a modified version
     of this component to the user when used interactively with that
     Base Interpreter.
     
  b. Every component of the Derived Work contains prominent notices
     detailing the nature of the changes to that component, or a
     prominent reference to another file that is distributed as part
     of the Derived Work and that contains a complete and accurate log
     of the changes.
  
  c. No information in the Derived Work implies that any persons,
     including (but not limited to) the authors of the original version
     of the Work, provide any support, including (but not limited to)
     the reporting and handling of errors, to recipients of the
     Derived Work unless those persons have stated explicitly that
     they do provide such support for the Derived Work.

  d. You distribute at least one of the following with the Derived Work:

       1. A complete, unmodified copy of the Work; 
          if your distribution of a modified component is made by
          offering access to copy the modified component from a
          designated place, then offering equivalent access to copy
          the Work from the same or some similar place meets this
          condition, even though third parties are not compelled to
          copy the Work along with the modified component;

       2. Information that is sufficient to obtain a complete,
          unmodified copy of the Work.

7.  If you are not the Current Maintainer of the Work, you may
distribute a Compiled Work generated from a Derived Work, as long as
the Derived Work is distributed to all recipients of the Compiled
Work, and as long as the conditions of Clause 6, above, are met with
regard to the Derived Work.

8.  The conditions above are not intended to prohibit, and hence do not
apply to, the modification, by any method, of any component so that it
becomes identical to an updated version of that component of the Work as
it is distributed by the Current Maintainer under Clause 4, above.

9.  Distribution of the Work or any Derived Work in an alternative
format, where the Work or that Derived Work (in whole or in part) is
then produced by applying some process to that format, does not relax or
nullify any sections of this license as they pertain to the results of
applying that process.
     
10. a. A Derived Work may be distributed under a different license
       provided that license itself honors the conditions listed in
       Clause 6 above, in regard to the Work, though it does not have
       to honor the rest of the conditions in this license.
      
    b. If a Derived Work is distributed under a different license, that
       Derived Work must provide sufficient documentation as part of
       itself to allow each recipient of that Derived Work to honor the 
       restrictions in Clause 6 above, concerning changes from the Work.

11. This license places no restrictions on works that are unrelated to
the Work, nor does this license place any restrictions on aggregating
such works with the Work by any means.

12.  Nothing in this license is intended to, or may be used to, prevent
complete compliance by all parties with all applicable laws.


NO WARRANTY
===========

There is no warranty for the Work.  Except when otherwise stated in
writing, the Copyright Holder provides the Work `as is', without
warranty of any kind, either expressed or implied, including, but not
limited to, the implied warranties of merchantability and fitness for a
particular purpose.  The entire risk as to the quality and performance
of the Work is with you.  Should the Work prove defective, you assume
the cost of all necessary servicing, repair, or correction.

In no event unless required by applicable law or agreed to in writing
will The Copyright Holder, or any author named in the components of the
Work, or any other party who may distribute and/or modify the Work as
permitted above, be liable to you for damages, including any general,
special, incidental or consequential damages arising out of any use of
the Work or out of inability to use the Work (including, but not limited
to, loss of data, data being rendered inaccurate, or losses sustained by
anyone as a result of any failure of the Work to operate with any other
programs), even if the Copyright Holder or said author or said other
party has been advised of the possibility of such damages.


MAINTENANCE OF THE WORK
=======================

The Work has the status `author-maintained' if the Copyright Holder
explicitly and prominently states near the primary copyright notice in
the Work that the Work can only be maintained by the Copyright Holder
or simply that it is `author-maintained'.

The Work has the status `maintained' if there is a Current Maintainer
who has indicated in the Work that they are willing to receive error
reports for the Work (for example, by supplying a valid e-mail
address). It is not required for the Current Maintainer to acknowledge
or act upon these error reports.

The Work changes from status `maintained' to `unmaintained' if there
is no Current Maintainer, or the person stated to be Current
Maintainer of the work cannot be reached through the indicated means
of communication for a period of six months, and there are no other
significant signs of active maintenance.

You can become the Current Maintainer of the Work by agreement with
any existing Current Maintainer to take over this role.

If the Work is unmaintained, you can become the Current Maintainer of
the Work through the following steps:

 1.  Make a reasonable attempt to trace the Current Maintainer (and
     the Copyright Holder, if the two differ) through the means of
     an Internet or similar search.

 2.  If this search is successful, then enquire whether the Work
     is still maintained.

  a. If it is being maintained, then ask the Current Maintainer
     to update their communication data within one month.
     
  b. If the search is unsuccessful or no action to resume active
     maintenance is taken by the Current Maintainer, then announce
     within the pertinent community your intention to take over
     maintenance.  (If the Work is a LaTeX work, this could be
     done, for example, by posting to comp.text.tex.)

 3a. If the Current Maintainer is reachable and agrees to pass
     maintenance of the Work to you, then this takes effect
     immediately upon announcement.
     
  b. If the Current Maintainer is not reachable and the Copyright
     Holder agrees that maintenance of the Work be passed to you,
     then this takes effect immediately upon announcement.  
    
 4.  If you make an `intention announcement' as described in 2b. above
     and after three months your intention is challenged neither by
     the Current Maintainer nor by the Copyright Holder nor by other
     people, then you may arrange for the Work to be changed so as
     to name you as the (new) Current Maintainer.
     
 5.  If the previously unreachable Current Maintainer becomes
     reachable once more within three months of a change completed
     under the terms of 3b) or 4), then that Current Maintainer must
     become or remain the Current Maintainer upon request provided
     they then update their communication data within one month.

A change in the Current Maintainer does not, of itself, alter the fact
that the Work is distributed under the LPPL license.

If you become the Current Maintainer of the Work, you should
immediately provide, within the Work, a prominent and unambiguous
statement of your status as Current Maintainer.  You should also
announce your new status to the same pertinent community as
in 2b) above.


WHETHER AND HOW TO DISTRIBUTE WORKS UNDER THIS LICENSE
======================================================

This section contains important instructions, examples, and
recommendations for authors who are considering distributing their
works under this license.  These authors are addressed as `you' in
this section.

Choosing This License or Another License
----------------------------------------

If for any part of your work you want or need to use *distribution*
conditions that differ significantly from those in this license, then
do not refer to this license anywhere in your work but, instead,
distribute your work under a different license.  You may use the text
of this license as a model for your own license, but your license
should not refer to the LPPL or otherwise give the impression that
your work is distributed under the LPPL.

The document `modguide.tex' in the base LaTeX distribution explains
the motivation behind the conditions of this license.  It explains,
for example, why distributing LaTeX under the GNU General Public
License (GPL) was considered inappropriate.  Even if your work is
unrelated to LaTeX, the discussion in `modguide.tex' may still be
relevant, and authors intending to distribute their works under any
license are encouraged to read it.

A Recommendation on Modification Without Distribution
-----------------------------------------------------

It is wise never to modify a component of the Work, even for your own
personal use, without also meeting the above conditions for
distributing the modified component.  While you might intend that such
modifications will never be distributed, often this will happen by
accident -- you may forget that you have modified that component; or
it may not occur to you when allowing others to access the modified
version that you are thus distributing it and violating the conditions
of this license in ways that could have legal implications and, worse,
cause problems for the community.  It is therefore usually in your
best interest to keep your copy of the Work identical with the public
one.  Many works provide ways to control the behavior of that work
without altering any of its licensed components.

How to Use This License
-----------------------

To use this license, place in each of the components of your work both
an explicit copyright notice including your name and the year the work
was authored and/or last substantially modified.  Include also a
statement that the distribution and/or modification of that
component is constrained by the conditions in this license.

Here is an example of such a notice and statement:

  %% pig.dtx
  %% Copyright 2005 M. Y. Name
  %
  % This work may be distributed and/or modified under the
  % conditions of the LaTeX Project Public License, either version 1.3
  % of this license or (at your option) any later version.
  % The latest version of this license is in
  %   http://www.latex-project.org/lppl.txt
  % and version 1.3 or later is part of all distributions of LaTeX
  % version 2005/12/01 or later.
  %
  % This work has the LPPL maintenance status `maintained'.
  % 
  % The Current Maintainer of this work is M. Y. Name.
  %
  % This work consists of the files pig.dtx and pig.ins
  % and the derived file pig.sty.

Given such a notice and statement in a file, the conditions
given in this license document would apply, with the `Work' referring
to the three files `pig.dtx', `pig.ins', and `pig.sty' (the last being
generated from `pig.dtx' using `pig.ins'), the `Base Interpreter'
referring to any `LaTeX-Format', and both `Copyright Holder' and
`Current Maintainer' referring to the person `M. Y. Name'.

If you do not want the Maintenance section of LPPL to apply to your
Work, change `maintained' above into `author-maintained'.  
However, we recommend that you use `maintained', as the Maintenance
section was added in order to ensure that your Work remains useful to
the community even when you can no longer maintain and support it
yourself.

Derived Works That Are Not Replacements
---------------------------------------

Several clauses of the LPPL specify means to provide reliability and
stability for the user community. They therefore concern themselves
with the case that a Derived Work is intended to be used as a
(compatible or incompatible) replacement of the original Work. If
this is not the case (e.g., if a few lines of code are reused for a
completely different task), then clauses 6b and 6d shall not apply.


Important Recommendations
-------------------------

 Defining What Constitutes the Work

   The LPPL requires that distributions of the Work contain all the
   files of the Work.  It is therefore important that you provide a
   way for the licensee to determine which files constitute the Work.
   This could, for example, be achieved by explicitly listing all the
   files of the Work near the copyright notice of each file or by
   using a line such as:

    % This work consists of all files listed in manifest.txt.
   
   in that place.  In the absence of an unequivocal list it might be
   impossible for the licensee to determine what is considered by you
   to comprise the Work and, in such a case, the licensee would be
   entitled to make reasonable conjectures as to which files comprise
   the Work.



==> Copyright.txt <==
Latex files are licensed under the LaTeX Project Public License (Copyright.lppl)
CEUR-WS logo is licensed under the CEUR-WS Restricted Use Logo License (Copyright.logo)


==> old/intro.txt <==
% Ontology alignment (OA) is the process of finding and defining semantic correspondences between elements of different ontologies so that data and knowledge from heterogeneous sources can interoperate accurately. In the early 1980-1990, OA has its roots in knowledge representation, artificial intelligence (AI), and database schema matching. During this period, researchers focused on integrating heterogeneous databases and expert systems, where different schemas or conceptual models needed to be connected. However, shortly after the emergence of the Semantic Web field in the late 1990s and until the 2003s,  the field gained significant attention, as ontologies written in languages such as RDF and OWL became widely used; it became clear that independently developed ontologies often represented the same concepts differently. This created a strong need for automated methods to identify semantic correspondences between ontologies, especially after the 1st ISWC conference in 2002. With growth in the standardization of matching algorithms between 2004 and 2015, the Ontology Alignment Evaluation Initiative (OAEI), launched in 2004 as an OA contest but later, in 2006, it became a part of the International Workshop on Ontology Matching (OM-2006), which both OAEI and OM became the primary center for fostering research in the area of OA. Such an initiative led to the development and benchmarking of various OA techniques based on lexical, structural, semantic, and instance-based similarity. Moving forward with the field, a new area of OA began with deep learning techniques between 2016 and 2021, where the use of embedding-based and deep learning-based approaches became central techniques in OA. But with the advancement of AI through the introduction of large language models (LLMs) let to a new area of research since 2022 until the present time. 
Ontology alignment (OA) is the process of finding and defining semantic correspondences between elements of different ontologies so that data and knowledge from heterogeneous sources can interoperate accurately. The origins of OA can be traced back to the 1980s and 1990s, with foundations in knowledge representation, artificial intelligence (AI), and database schema matching~\cite{rahm2001survey}. During this period, researchers focused on integrating heterogeneous databases and expert systems, where different schemas and conceptual models needed to be connected~\cite{milo1998using}. With the emergence of the Semantic Web in the late 1990s and 2002s, OA gained significant attention. As ontology languages such as RDF and OWL became widely adopted, it became increasingly clear that independently developed ontologies often described similar concepts using different structures, terminologies, and representations~\cite{melnik2002similarity,PROMPT2000,noy2001anchor}. This created a strong demand for automated approaches capable of discovering semantic correspondences between ontologies~\cite{doan2002learning,kalfoglou2003ontology}. The growth of the Semantic Web community, particularly after the first International Semantic Web Conference (ISWC) in 2002, further accelerated research in this area. Between 2004 and 2015, OA research progressed toward greater standardization and systematic evaluation~\cite{euzenat2007ontology}. The Ontology Alignment Evaluation Initiative (OAEI)~\footnote{\url{https://oaei.ontologymatching.org/}}, launched in 2004, provided benchmark datasets and evaluation campaigns for comparing ontology matching systems. Later, the International Workshop on Ontology Matching (OM), established in 2006~\footnote{\url{http://om2006.ontologymatching.org/}}, became a major venue for presenting and discussing advances in ontology matching and alignment. These efforts encouraged the development and evaluation of various OA techniques based on lexical, structural, semantic, and instance-based similarity~\cite{jimenez2011logmap,faria2013agreementmakerlight}. From approximately 2016 to 2021, OA entered a new phase with the adoption of machine learning and deep learning techniques~\cite{kolyvakis2018deepalignment}. Embedding-based methods and neural models became increasingly important because they could capture complex semantic relationships beyond simple lexical or structural similarities~\cite{chen2021owl2vec,iyer2020veealign,he2022bertmap}. Since 2022, the rapid advancement of AI, particularly large language models (LLMs), has opened a new direction in OA research. LLM-based approaches have demonstrated the potential to improve semantic understanding, handle complex mappings, and support more scalable alignment processes, marking a new stage in the evolution of OA~\cite{hertling2023olala,qiang2023agent,babaei2024llms4om,babaei2025ontoaligner}.

As shown, OA has historically evolved through a succession of distinct methodological paradigms, ranging from lexical and structural matchers to statistical classifiers, knowledge graph embeddings (KGEs)~\cite{giglou2025ontoaligner}, and, most recently, LLMs. Often, these approaches have been introduced as competing alternatives, with each new generation designed to mitigate the limitations of its predecessors. This evolutionary trajectory is reflected in the development of modern OA frameworks, which increasingly aim to provide flexible environments for integrating and evaluating heterogeneous alignment strategies. One notable example is OntoAligner~\cite{giglou2025ontoaligner}, a recently introduced toolkit that aims to unify classical, embedding-based, and LLM-based ontology alignment approaches within a single framework. Its underlying vision is to move beyond isolated alignment algorithms by providing a modular ecosystem where different alignment paradigms can be systematically explored, compared, and combined according to the characteristics of the alignment task.

Despite these advances, the primary bottleneck in OA is no longer the availability or maturity of individual matching paradigms. Lexical, structural, embedding-based, and generative aligners are now highly developed, benchmarked, and readily composable. However, the field has predominantly deferred the critical question of \textit{how to optimally integrate these diverse techniques?}. Because no single paradigm achieves universal dominance across all ontology domains and alignment conditions, their complementarity is highly significant. For instance, lexical matchers excel in high-recall scenarios with terminologically proximal ontologies but degrade under semantic drift; KGE-based aligners effectively capture relational structures but remain sensitive to graph sparsity; and LLM-driven aligners demonstrate strong generalization in open-vocabulary contexts, yet their performance varies considerably across different models and providers.

Rather than treating this variability as an intractable challenge, we argue that the maturity of contemporary OA toolkits renders systematic ensemble alignment both viable and necessary. While recent advancements have introduced retrieval-augmented generation (RAG)~\cite{hertling2023olala,babaei2024llms4om} and in-context reasoning capabilities into OA, LLM-based aligners have typically been evaluated in isolation or strictly compared against classical baselines. Furthermore, existing integrations within frameworks such as OntoAligner have primarily focused on open-weight models, leaving the potential of closed-source, API-based LLMs—and their ability to contribute to ensemble alignment architectures—largely unexplored. To address this gap, we introduce an ensemble learning-based alignment technique for OA. Specifically, this work makes the following contribution:

\begin{quote}
     \textit{We introduce a unified, voting-based ensemble mechanism that seamlessly integrates different aligners, and we evaluate its efficacy across a comprehensive suite of multi-domain benchmarks and recent LLMs.}
\end{quote}

To validate the effectiveness and general applicability of the proposed ensemble alignment strategy, we conduct a comprehensive experimental evaluation across a diverse set of OA benchmarks covering multiple domains, including biomedical, biological, material, geospatial, and general knowledge ontologies. The evaluation considers heterogeneous alignment scenarios involving different ontology characteristics, levels of semantic complexity, and degrees of structural similarity. We compare the proposed ensemble approach against representative state-of-the-art alignment paradigms, including traditional rule-based and similarity-based systems, KGE approaches, and recent LLM-based aligners based on both open-weight and API-based models. This experimental design enables a systematic investigation of how complementary alignment paradigms can be integrated and how ensemble strategies can leverage the strengths of individual aligners under varying alignment conditions. 

The remainder of this paper is organized as follows: Section~\ref{sec:relatedwork} presents the related works, Section~\ref{sec:method} presents the proposed ensemble alignment framework, Section~\ref{sec:experiments} describes the experimental setup and evaluation methodology, Section~\ref{sec:results} discusses the empirical findings, and Section~\ref{sec:conclusion} concludes the paper with future research directions.


==> old/related_work.txt <==
% 1. Classical multi-strategy combination (pre-LLM era). Systems like YAM++ and AgreementMaker/AML didn't just run one similarity measure — YAM++ combines techniques from machine learning, information retrieval, and graph matching, with novelty at both the individual-matcher and the matcher-combination level. COMA++ similarly extended a composite approach that combines different match algorithms into a broader infrastructure for large-scale matching. The OAEI 2013 results confirm this cluster of systems (YAM++, AML, LogMap, GOMMA) converged on similarly strong F-measures using largely lexical/structural combination strategies. This is "ensemble" in the sense of combining similarity signals within one system, not combining independently-trained matcher paradigms as first-class, swappable components.

% 2. ML/weak-supervision ensembles. More recent work treats ensembling as a learning problem over matcher outputs. VersaMatch combines multiple weak supervision sources — heuristic rules, pattern matching, external knowledge bases — with a discriminative ML model in a novel ensemble that boosts performance over a traditional weak-supervision baseline. DualLoop frames it as active learning, using an ensemble of tunable heuristic matchers combined with short-term and long-term learners to reduce human labeling cost. These establish that ensembling helps in OM, but neither incorporates LLM-based or KGE-based aligners as ensemble members — the "matchers" being combined are still classical/heuristic. 
% Readthedocs
% arxiv

% 3. The LLM-for-OM wave — mostly single-matcher, not ensembled. OntoAligner itself, the framework you build on, was introduced as a toolkit that integrates lightweight OA techniques like fuzzy matching but goes beyond by supporting RAG and LLMs for ontology alignment, prioritizing extensibility so researchers can integrate custom algorithms and datasets. Its companion works — LLMs4OM and the KGE-aligner extension — established LLM-based and embedding-based matching as OntoAligner-native paradigms, but each was evaluated largely on its own, not fused into a weighted-vote ensemble against the others. Related recent work flags this too: a 2025 paper on LLM-based OM notes OntoAligner is a flexible and extensible framework that integrates traditional methods with RAG and direct LLM application, though a significant limitation is that it is primarily designed for simple 1:1 correspondences — i.e., the field has been adding matcher types to the toolbox faster than it has been asking how to combine them. 

